Deep Clustering via Distribution Learning

Distribution learning finds probability density functions from a set of data samples, whereas clustering aims to group similar data points to form clusters. Although there are deep clustering methods that employ distribution learning methods, past work still lacks theoretical analysis regarding the relationship between clustering and distribution learning. Thus, in this work, we provide a theoretical analysis to guide the optimization of clustering via distribution learning. To achieve better results, we embed deep clustering guided by a theoretical analysis. Furthermore, the distribution learning method cannot always be directly applied to data. To overcome this issue, we introduce a clustering-oriented distribution learning method called Monte-Carlo Marginalization for Clustering. We integrate Monte-Carlo Marginalization for Clustering into Deep Clustering, resulting in Deep Clustering via Distribution Learning (DCDL). Eventually, the proposed DCDL achieves promising results compared to state-of-the-art methods on popular datasets. Considering a clustering task, the new distribution learning method outperforms previous methods as well.

==> figs/mcmarg_vs_mcmarg_c/vis/selected/animal_0/00032000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [3059 4306 4511 6271 6081 8934 3572 4752 2462 3670]
percentage: [0.06424041 0.09042799 0.09473308 0.1316939  0.12770381 0.18761813
 0.07501365 0.0997942  0.05170314 0.0770717 ]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/animal_0/00050000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [4999 5065 4579 4526 5024 4730 4394 5013 4427 4861]
percentage: [0.10498131 0.10636734 0.09616112 0.09504809 0.10550632 0.09933219
 0.09227603 0.10527532 0.09296905 0.10208325]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/animal_6/00030000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [ 9586  7219  2309  4594  4572  2913   615 10143 11018  4904]
percentage: [0.16563855 0.12473865 0.03989771 0.07938071 0.07900057 0.05033435
 0.01062672 0.17526308 0.19038239 0.08473727]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/animal_6/00067000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [6827 5650 5596 5557 5749 5183 5767 6110 5735 5699]
percentage: [0.1179652  0.09762756 0.09669449 0.0960206  0.09933821 0.08955817
 0.09964923 0.105576   0.0990963  0.09847425]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/car_3/00032000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [2117 1979  691 2726 1156 2781 1118 1910 2525 1430]
percentage: [0.11484837 0.1073618  0.03748712 0.14788694 0.06271361 0.15087072
 0.06065209 0.10361851 0.13698259 0.07757826]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/car_3/00099000_c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [2133 1862 1830 1914 1555 1795 1977 1702 1787 1878]
percentage: [0.11571638 0.10101448 0.09927847 0.10383551 0.08435957 0.0973797
 0.1072533  0.0923344  0.0969457  0.10188249]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/fruit_1/00090000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [2079 1867 2108 3654  214 2892  367 2713 2819  209]
percentage: [0.10987211 0.09866822 0.11140471 0.19310855 0.01130959 0.15283797
 0.01939541 0.14337808 0.14898002 0.01104534]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/fruit_1/00091000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [1483 2050 2418 2124 1474 2597 1943 1851 2630  352]
percentage: [0.07837438 0.1083395  0.12778776 0.11225029 0.07789874 0.13724765
 0.10268471 0.09782264 0.13899165 0.01860268]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/shoe_4/00020000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [  64  297 4706 5050  389 3842 4880 4874  642 5078]
percentage: [0.00214607 0.00995909 0.15780296 0.16933807 0.01304406 0.12883106
 0.16363758 0.16343639 0.02152773 0.17027698]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/shoe_4/00073000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [3180 3111 2681 2996 3306 3318 3816  703 3570 3141]
percentage: [0.10663269 0.10431896 0.08990007 0.10046275 0.11085776 0.11126014
 0.12795922 0.0235732  0.11971028 0.10532493]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/shoe_5/00013000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [3252 3282 3984   77 2636 3711 3459 3556 3384 3915]
percentage: [0.10404402 0.10500384 0.12746353 0.00246353 0.08433581 0.1187292
 0.11066675 0.11377016 0.10826721 0.12525595]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/shoe_5/00075000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [3235 2796 3626 3079 3198 2955 3403 2657 3184 3123]
percentage: [0.10350013 0.08945482 0.11600973 0.09850909 0.10231636 0.09454185
 0.1088751  0.08500768 0.10186844 0.09991682]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/star_5/00100000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [17550 17254 18121 17215 16637 15948 16196 16922 15327 16915]
percentage: [0.10441146 0.10265044 0.10780855 0.10241842 0.09897968 0.09488057
 0.09635601 0.10067525 0.09118601 0.10063361]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/star_5/00100000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [17638 12812 21462 11422 13768 12232 14713 21345 23226 19467]
percentage: [0.104935   0.07622334 0.1276854  0.06795371 0.08191094 0.0727727
 0.08753309 0.12698932 0.13818009 0.1158164 ]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/umbrellas_2/00007000o.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [ 9115  7128 10966  9184  4292  1540  1148  5763  2236  7984]
percentage: [0.15356493 0.12008895 0.18474965 0.15472741 0.07230945 0.02594514
 0.01934093 0.09709212 0.037671   0.13451041]


==> figs/mcmarg_vs_mcmarg_c/vis/selected/umbrellas_2/00100000c.txt <==
unique_labels: [0 1 2 3 4 5 6 7 8 9]
count: [5924 5964 6097 6297 6031 5421 5523 5965 6111 6023]
percentage: [0.09980457 0.10047847 0.10271919 0.10608869 0.10160725 0.09133028
 0.09304872 0.10049532 0.10295505 0.10147247]

